Two-point similarity in the round jet revisited

The similarity of the two-point correlation tensor along the streamwise direction in the axi-symmetric jet far-field is analyzed, herein its utility in spectral theory. A separable two-point correlation coefficient has been the basis for the argument that the energy-optimized basis functions along the streamwise direction are Fourier modes (from the approach of equilibrium similarity theory). This would naturally be highly desirable both from a computational and an analytical perspective. The present work, however, shows that the two-point correlation tensor multiplied by the Jacobian is not displacement invariant even in logarithmically stretched coordinates. This result directly impacts the motivation for a Fourier-based representation of the correlation function in spectral space in relation to the Proper Orthogonal Decomposition (POD) of the field. It is demonstrated that a displacement invariant form of the kernel is impossible to achieve using the suggested coordinate transformations from earlier works. This inability is shown to be related to the fundamental differences between the turbulent flow at hand and the ideal case of homogeneous turbulence.

==> experimentalsetup_new_new.eps_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'experimentalsetup_new_new.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{136.6875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74668496)%
    \put(0,0){\includegraphics[width=\unitlength]{experimentalsetup_new_new.eps}}%
    \put(0.25081642,0.47722722){\makebox(0,0)[lb]{\smash{\footnotesize \textit{\textbf{r}}}}}%
    \put(0.3520788,0.61822998){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Field of view 1}}}%
    \put(0.6647112,0.7287994){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Field of view 2}}}%
    \put(0.51174699,0.02454317){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Camera 2}}}%
    \put(0.22575607,0.08995075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Camera 1}}}%
    \put(0.0140334,0.14887418){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Laser}}}%
    \put(0.11813995,0.41024422){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Nozzle}}}%
    \put(0.11852695,0.3568881){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Mirror}}}%
    \put(0.31711239,0.41561447){\makebox(0,0)[lb]{\smash{\footnotesize \textit{\textbf{x}}}}}%
  \end{picture}%
\endgroup%


==> figs/sketches/eps/experimentalsetup.eps_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'experimentalsetup.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{136.6875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74691358)%
    \put(0,0){\includegraphics[width=\unitlength]{experimentalsetup.eps}}%
    \put(0.25561752,0.49675168){\makebox(0,0)[lb]{\smash{\footnotesize \textit{\textbf{r}}}}}%
    \put(0.36392783,0.55233082){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Field of view 1}}}%
    \put(0.65798366,0.69492614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Field of view 2}}}%
    \put(0.5147191,0.03528848){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Camera 2}}}%
    \put(0.22872817,0.10069606){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Camera 1}}}%
    \put(0.01700551,0.15961949){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Laser}}}%
    \put(0.12111206,0.42098953){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Nozzle}}}%
    \put(0.12149906,0.36763342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Mirror}}}%
    \put(0.32576737,0.4335946){\makebox(0,0)[lb]{\smash{\footnotesize \textit{\textbf{x}}}}}%
  \end{picture}%
\endgroup%


==> figs/sketches/eps/experimentalsetup_new.eps_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'experimentalsetup_new.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{174.875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67366444)%
    \put(0,0){\includegraphics[width=\unitlength]{experimentalsetup_new.eps}}%
    \put(0.22890331,0.44126455){\makebox(0,0)[lb]{\smash{r}}}%
    \put(0.30134702,0.37693888){\makebox(0,0)[lb]{\smash{x}}}%
    \put(0.35603102,0.51949864){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Field of view 1}}}%
    \put(0.63634255,0.64237606){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Field of view 2}}}%
    \put(0.64701463,0.01750103){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Camera 2}}}%
    \put(0.32031176,0.07250169){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Camera 1}}}%
    \put(0.11869375,0.13921942){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Laser}}}%
    \put(0.09680734,0.36704067){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Nozzle}}}%
    \put(0.08575538,0.30115437){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Mirror}}}%
  \end{picture}%
\endgroup%


==> figs/sketches/eps/experimentalsetup_new_new.eps_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'experimentalsetup_new_new.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{136.6875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74668496)%
    \put(0,0){\includegraphics[width=\unitlength]{experimentalsetup_new_new.eps}}%
    \put(0.25081642,0.47722722){\makebox(0,0)[lb]{\smash{\footnotesize \textit{\textbf{r}}}}}%
    \put(0.3520788,0.61822998){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Field of view 1}}}%
    \put(0.6647112,0.7287994){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Field of view 2}}}%
    \put(0.51174699,0.02454317){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Camera 2}}}%
    \put(0.22575607,0.08995075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Camera 1}}}%
    \put(0.0140334,0.14887418){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Laser}}}%
    \put(0.11813995,0.41024422){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Nozzle}}}%
    \put(0.11852695,0.3568881){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Mirror}}}%
    \put(0.31711239,0.41561447){\makebox(0,0)[lb]{\smash{\footnotesize \textit{\textbf{x}}}}}%
  \end{picture}%
\endgroup%


==> figs/sketches/eps/turbulentjet.eps_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'turbulentjet.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{367.83681141bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54770816)%
    \put(0,0){\includegraphics[width=\unitlength]{turbulentjet.eps}}%
    \put(0.37956561,0.46440866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Virtual origin}}}%
    \put(0.18592561,0.41601717){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Potential core}}}%
    \put(0.57524566,0.49561084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Jet half-width
}}}%
    \put(0.20909282,0.12142085){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Mixing layer}}}%
    \put(0.4692936,0.08119743){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Developing region}}}%
    \put(0.65419394,0.0246312){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ \footnotesize Developed region}}}%
    \put(0.0350647,0.36368469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Nozzle}}}%
    \put(0.13608281,0.42456625){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize \textit{\textbf{r}}}}}%
    \put(0.92075316,0.30360372){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize \textit{\textbf{x}}}}}%
  \end{picture}%
\endgroup%


==> figs/sketches/eps/turbulentjet_2.eps_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'turbulentjet_2.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{518.39582779bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71577436)%
    \put(0,0){\includegraphics[width=\unitlength]{turbulentjet_2.eps}}%
    \put(0.24278191,0.00385203){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Testing}}}%
  \end{picture}%
\endgroup%


==> figs/sketches/pdf/coordinatesystem.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'coordinatesystem.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{442.60276849bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77896286)%
    \put(0,0){\includegraphics[width=\unitlength]{coordinatesystem.pdf}}%
  \end{picture}%
\endgroup%


==> figs/sketches/pdf/coordinatesystem_half.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'coordinatesystem_half.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{443.30572977bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77717978)%
    \put(0,0){\includegraphics[width=\unitlength]{coordinatesystem_half.pdf}}%
    \put(0.63560668,0.50790165){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overline{z}_1$}}}%
    \put(0.51221284,0.53219754){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overline{z}_2$}}}%
    \put(0.70083429,0.64206398){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xi=const$}}}%
    \put(0.78924532,0.57351956){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta=const$}}}%
  \end{picture}%
\endgroup%


==> figs/sketches/pdf/experimentalsetup.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'experimentalsetup.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{229.5369752bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69449255)%
    \put(0,0){\includegraphics[width=\unitlength]{experimentalsetup.pdf}}%
    \put(0.23832228,0.46449366){\makebox(0,0)[lb]{\smash{r}}}%
    \put(0.30843299,0.4039435){\makebox(0,0)[lb]{\smash{x}}}%
    \put(0.21763879,0.05863158){\makebox(0,0)[lb]{\smash{Camera 1
}}}%
    \put(0.51890291,0.00059222){\makebox(0,0)[lb]{\smash{Camera 2
}}}%
    \put(0.37391587,0.52942329){\makebox(0,0)[lb]{\smash{Field of view 1
}}}%
    \put(0.64325872,0.65975358){\makebox(0,0)[lb]{\smash{Field of view 2
}}}%
    \put(0.10739734,0.33181077){\makebox(0,0)[lb]{\smash{Mirror}}}%
    \put(-0.00369037,0.11125806){\makebox(0,0)[lb]{\smash{Laser}}}%
    \put(0.12134394,0.38801091){\makebox(0,0)[lb]{\smash{Nozzle}}}%
  \end{picture}%
\endgroup%


==> figs/sketches/pdf/experimentalsetup_crossplane.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'experimentalsetup_crossplane.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{539.44198978bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81792381)%
    \put(0,0){\includegraphics[width=\unitlength]{experimentalsetup_crossplane.pdf}}%
    \put(0.27145029,0.80471572){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Camera 1}}}%
    \put(0.81557207,0.80273188){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Camera 2}}}%
    \put(0.55458559,0.000252){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Laser}}}%
    \put(-0.0017466,0.47524062){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Nozzle
}}}%
  \end{picture}%
\endgroup%


==> figs/sketches/pdf/experimentalsetup_new_new.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'experimentalsetup_new_new.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{136.6875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74668496)%
    \put(0,0){\includegraphics[width=\unitlength]{experimentalsetup_new_new.pdf}}%
    \put(0.25081642,0.47722722){\makebox(0,0)[lb]{\smash{\footnotesize \textit{\textbf{r}}}}}%
    \put(0.3520788,0.61822998){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Field of view 1}}}%
    \put(0.6647112,0.7287994){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Field of view 2}}}%
    \put(0.51174699,0.02454317){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Camera 2}}}%
    \put(0.22575607,0.08995075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Camera 1}}}%
    \put(0.0140334,0.14887418){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Laser}}}%
    \put(0.11813995,0.41024422){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Nozzle}}}%
    \put(0.11852695,0.3568881){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Mirror}}}%
    \put(0.31711239,0.41561447){\makebox(0,0)[lb]{\smash{\footnotesize \textit{\textbf{x}}}}}%
  \end{picture}%
\endgroup%


==> figs/sketches/pdf/turbulentjet.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'turbulentjet.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{529.82760352bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.59416517)%
    \put(0,0){\includegraphics[width=\unitlength]{turbulentjet.pdf}}%
    \put(0.0878862,0.50196175){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04061309\unitlength}\centering r\\ \end{minipage}}}%
    \put(0.95790069,0.36935975){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04061309\unitlength}\centering x\\ \end{minipage}}}%
    \put(0.17163154,0.48167128){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Potential core}}}%
    \put(0.20655631,0.14655574){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Mixing layer}}}%
    \put(0.45609931,0.08557998){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Developing flow region}}}%
    \put(0.65698501,0.02026176){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Developed flow region}}}%
    \put(0.38737205,0.54264016){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Virtual origin }}}%
    \put(0.61247913,0.57219613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Jet half-width}}}%
    \put(0.11963416,0.33596167){\makebox(0,0)[lb]{\smash{$U_0$ }}}%
    \put(-0.00132708,0.41472997){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Nozzle}}}%
  \end{picture}%
\endgroup%


==> figs/sketches/svg/turbulentjet.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'turbulentjet.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{369.38802725bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5454081)%
    \put(0,0){\includegraphics[width=\unitlength]{turbulentjet.pdf}}%
    \put(0.38217107,0.46245841){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Virtual origin}}}%
    \put(0.18934425,0.41427013){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Potential core}}}%
    \put(0.57702938,0.49352956){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Jet half-width
}}}%
    \put(0.21241417,0.12091095){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Mixing layer}}}%
    \put(0.47152226,0.08085645){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Developing region}}}%
    \put(0.65564613,0.02452776){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ \footnotesize Developed region}}}%
    \put(0.03911687,0.36215742){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize Nozzle}}}%
    \put(0.13971077,0.42278332){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize \textit{\textbf{r}}}}}%
    \put(0.92108595,0.30232876){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize \textit{\textbf{x}}}}}%
    \put(0,0.28041198){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize \textit{\tetbf{D}}}}}%
  \end{picture}%
\endgroup%

